A New Reference Chemical Composition for TMC-1

Recent detections of complex organic molecules in dark clouds have rekindled interest in the astrochemical modeling of these environments. Because of its relative closeness and rich molecular complexity, TMC-1 has been extensively observed to study the chemical processes taking place in dark clouds. We use local thermodynamical equilibrium radiative transfer modeling coupled with a Bayesian statistical method which takes into account outliers to analyze the data from the Nobeyama spectral survey of TMC-1 between 8 and 50 GHz. We compute the abundance relative to molecular hydrogen of 57 molecules, including 19 isotopologues in TMC-1 along with their associated uncertainty. The new results are in general agreement with previous abundance determination from Ohishi & Kaifu and the values reported in the review from Agundez & Wakelam. However, in some cases, large opacity and low signal to noise effects allow only upper or lower limits to be derived, respectively.

==> answer_to_referee.txt <==
This paper presents a new method for determining abundances from molecular
line surveys going beyond the traditional rotation diagram approach. It
makes the underlying assumption of LTE and uses Bayesian statistics to
determine key quantities such as column density, excitation temperature and
line optical depths. As such it is an important paper which merits
publication in ApJS following some revision.

The paper, at least in terms of text and tables, is compact but perhaps
misses some important elements that could be discussed more fully. It also
has, at least to me, tables that are set out poorly and are less useful than
they should be. The ordering of the species appears, to me, to be random.
The authors should present the data more consistently, for example in Table
2 through keeping related species together (l-C3H, c-C3H, C4H, C5H, C6H,
HC3N, HCCNC, HC3N, HC5N, HC7N, HC9N, etc.) or ordering by mass. Similarly
Table 3 needs to be re-ordered. I can see no logic in having the six
isotopologues of HC5N in four different sections of the paper nor the five
different isotopologues of HC3N in five separated rows. Having related
material able to be found easily will make these tables much more useful.

** The species were originaly ordered by decreasing abundance determined in
Ohishi1998 when this was available, this was indeed quite arbitrary.
Following the referre's comment, we have ordered the species in the tables
figures and appendix figures by increasing molecular mass.

I suggest three other changes to the tables. One is to give column densities
explicitly, since this is what is determined by all observers, and it is
straightforward to compare to fractional abundance using their preferred H2
column density. Two is to give an explicit reference to the figure (in Figs.
3-59) where the data is presented and three to include a column indicating
the number of transitions/lines that have been used in the modelling. Space
for these additional columns can be gained by removing the column giving the
source of the spectroscopic data which can be provided as a footnote (all
data in Table 3 for example are from cdms, and all but 7 in Table 2, so this
is essentially redundant).
An outcome of this re-ordering will be the re-ordering of Figs. 3-59.

** Table columns and appendix figure order have been modified following the
referee's comments

Sect. 5.1 - refer explicitly to the corresponding figures for H2CCN and C3N
here.

** Done

Sect. 5.2 compares new results to previous but misses out some important
points for further discussion, particularly in those cases where the
discrepancy between former and current column densities are greatest. I note
that two of the current authors were involved in the previous determinations
so this should not be difficult. In particular, there is no discussion on
C5H despite the note that it has a derived abundance lower by an order of
magnitude. Is there anything that can account for this (Tex, dipole moment,
filling factor...)? The derived abundance for l-C3H falls between the
previous determinations which differ by more than 100. Is there a reason why
the previous determinations are so different? Other molecules whose
abundances appear to be appreciably different are c-C3H and HNCO. Are there
reasons for this?

** This section has been extended to explain in more details the origin of
the differences.

Sect. 5.2.1. 'C4H shows an even larger discrepancy.' Compared to what
species? The previous paragraph mentions l-C3H, c-C3H and C5H. Larger than
what?

** This sentence has been removed following the more detailed discussion of
the largest discrepancies discussed in response to the previous point raised.

Sect. 5.3.2. A recent paper by Taniguchi et al. (astro-ph 1512.05783, ApJ,
in press) derives 13C abundances in HC5N using NRO at frequencies covered by
the survey of Kaifu et al. It would be useful to compare your results to
those of Taniguchi et al. Can you apply your analysis to their integrated
intensities? In any case, the results of this paper should be quoted.

** A direct reference to Taniguchi et al. has been added noting that the
derived abundances are similar in both cases.

Sect. 5.3.3 The D/H ratio should be 1/64. Since this is the average of only
two ratios, it would be better to give the explicit values for DC3N and
DC5N. I am also confused by the reminder of this paragraph. It is well known
that D is fractionated at low temperatures in interstellar molecules so I do
not see the point in comparing the molecular ratios to the elemental D/H
ratios as appears to be the case here. It would be better to state that the
ratios are consistent with fractionation at low temperature and with the D/H
ratios measured in other molecules in TMC-1. Give a reference to the
fractionation process here.

** Done

References. Please give as full a reference as possible, e.g. the arxiv
preprint number for Hogg et al and the web site for the Foreman-Mackey blog.

** The arXiv ID (Hogg et al.) and a zenodo DOI (Foreman-Mackey) has been
added to these 2 references.

